An obstacle approach to rate independent droplet evolution

We consider a toy model of rate independent droplet motion on a surface with contact angle hysteresis based on the one-phase Bernoulli free boundary problem. We introduce a notion of solutions based on an obstacle problem. These solutions jump ``as late and as little as possible", a physically natural property that energy solutions do not satisfy. When the initial data is star-shaped, we show that obstacle solutions are uniquely characterized by satisfying the local stability and dynamic slope conditions. This is proved via a novel comparison principle, which is one of the main new technical results of the paper. In this setting we can also show the (almost) optimal $C^{1,1/2-}$-spatial regularity of the contact line. This regularity result explains the asymptotic profile of the contact line as it de-pins via tangential motion similar to de-lamination. Finally we apply our comparison principle to show the convergence of minimizing movements schemes to the same obstacle solution, again in the star-shaped setting.

==> figures/hysteresis-ex2.tikz <==

\draw[->] (0,0) -- (0,5.5452) node[right] {$F$};
\draw[->] (0,0) -- (4.5000,0) node[above] {$R$};
\draw[smooth,gray] plot coordinates {
    (1.0000,0.0000)
    (1.1118,0.2358)
    (1.2301,0.5095)
    (1.3520,0.8156)
    (1.4761,1.1496)
    (1.6015,1.5085)
    (1.7278,1.8896)
    (1.8545,2.2907)
    (1.9816,2.7103)
    (2.1088,3.1468)
    (2.2361,3.5990)
    (2.3635,4.0658)
    (2.4908,4.5463)
    (2.6181,5.0397)
    (2.7454,5.5452)
};
\draw[smooth,gray] plot coordinates {
    (1.0000,0.0000)
    (1.2143,0.2358)
    (1.4286,0.5095)
    (1.6429,0.8156)
    (1.8571,1.1496)
    (2.0714,1.5085)
    (2.2857,1.8896)
    (2.5000,2.2907)
    (2.7143,2.7103)
    (2.9286,3.1468)
    (3.1429,3.5990)
    (3.3571,4.0658)
    (3.5714,4.5463)
    (3.7857,5.0397)
    (4.0000,5.5452)
};
\draw[->] (1.6429,0.8156) -- (1.6429,1.2234) ;
\draw (1.6429,0.8156) -- (1.6429,1.6311) ;
\draw[smooth,black,->] plot coordinates {
    (1.6429,1.6311)
    (1.7278,1.8896)
    (1.8545,2.2907)
    (1.9816,2.7103)
};
\draw[smooth,black] plot coordinates {
    (1.9816,2.7103)
    (2.1088,3.1468)
    (2.2361,3.5990)
    (2.3635,4.0658)
    (2.4908,4.5463)
};
\draw (2.4908,3.4097) -- (2.4908,2.2732) ;
\draw[->] (2.4908,4.5463) -- (2.4908,3.4097) ;
\draw[smooth,black] plot coordinates {
    (1.6429,0.8156)
    (1.8571,1.1496)
    (2.0714,1.5085)
};
\draw[smooth,black,<-] plot coordinates {
    (2.0714,1.5085)
    (2.2857,1.8896)
    (2.4908,2.2732)
};
\filldraw (1.6429,0.8156) circle (0.0250);
\draw[dotted] (1.6429,0.8156) -- (0.0000,0.8156);
\node[left] at (0.0000,0.8156) {$F_0$};
\draw (-0.0500,0.8156)--(0.0500,0.8156);
\node[below] at (1.6429,0.0000) {$R_0$};
\draw (1.6429,-0.0500)--(1.6429,0.0500);
\filldraw (1.6429,1.6311) circle (0.0250);
\node[left] at (0.0000,1.6311) {$\sigma F_0$};
\draw[dotted] (1.6429,1.6311) -- (0.0000,1.6311);
\draw (-0.0500,1.6311)--(0.0500,1.6311);
\filldraw (2.4908,4.5463) circle (0.0250);
\node[left] at (0.0000,4.5463) {$F_1$};
\draw[dotted] (2.4908,4.5463) -- (0.0000,4.5463);
\draw (-0.0500,4.5463)--(0.0500,4.5463);
\filldraw (2.4908,2.2732) circle (0.0250);
\node[below] at (2.4908,0.0000) {$R_1$};
\draw (2.4908,-0.0500)--(2.4908,0.0500);
\node[left] at (0.0000,2.2732) {$\frac{1}{\sigma}F_1$};
\draw[dotted] (2.4908,2.2732) -- (0.0000,2.2732);
\draw (-0.0500,2.2732)--(0.0500,2.2732);
\node[right] at (2.7454,5.5452) {$\gamma_+$};
\node[right] at (4.0000,5.5452) {$\gamma_-$};



==> figures/hysteresis-profiles-decr.tikz <==


\draw[->] (0,0) -- (3.5000,0.0000) node[right] {$|x|$};
\draw[->] (0,0) -- (0,5.5452+.5) node[above] {$u$};
\draw[black!30!white] plot coordinates {
    (0.0000,5.5452)
    (0.1034,5.1514)
    (0.2069,4.7930)
    (0.3103,4.4640)
    (0.4138,4.1601)
    (0.5172,3.8776)
    (0.6207,3.6138)
    (0.7241,3.3663)
    (0.8276,3.1332)
    (0.9310,2.9130)
    (1.0345,2.7042)
    (1.1379,2.5058)
    (1.2414,2.3168)
    (1.3448,2.1363)
    (1.4483,1.9636)
    (1.5517,1.7981)
    (1.6552,1.6391)
    (1.7586,1.4863)
    (1.8621,1.3390)
    (1.9655,1.1970)
    (2.0690,1.0598)
    (2.1724,0.9272)
    (2.2759,0.7989)
    (2.3793,0.6745)
    (2.4828,0.5539)
    (2.5862,0.4368)
    (2.6897,0.3230)
    (2.7931,0.2124)
    (2.8966,0.1048)
    (3.0000,0.0000)
};
\draw[black!30!white] plot coordinates {
    (0.0000,3.6968)
    (0.1034,3.4343)
    (0.2069,3.1953)
    (0.3103,2.9760)
    (0.4138,2.7734)
    (0.5172,2.5851)
    (0.6207,2.4092)
    (0.7241,2.2442)
    (0.8276,2.0888)
    (0.9310,1.9420)
    (1.0345,1.8028)
    (1.1379,1.6706)
    (1.2414,1.5445)
    (1.3448,1.4242)
    (1.4483,1.3091)
    (1.5517,1.1987)
    (1.6552,1.0928)
    (1.7586,0.9908)
    (1.8621,0.8927)
    (1.9655,0.7980)
    (2.0690,0.7065)
    (2.1724,0.6181)
    (2.2759,0.5326)
    (2.3793,0.4497)
    (2.4828,0.3693)
    (2.5862,0.2912)
    (2.6897,0.2154)
    (2.7931,0.1416)
    (2.8966,0.0699)
    (3.0000,0.0000)
};
\draw[black!30!white] plot coordinates {
    (0.0000,2.7726)
    (0.1034,2.5757)
    (0.2069,2.3965)
    (0.3103,2.2320)
    (0.4138,2.0800)
    (0.5172,1.9388)
    (0.6207,1.8069)
    (0.7241,1.6831)
    (0.8276,1.5666)
    (0.9310,1.4565)
    (1.0345,1.3521)
    (1.1379,1.2529)
    (1.2414,1.1584)
    (1.3448,1.0682)
    (1.4483,0.9818)
    (1.5517,0.8991)
    (1.6552,0.8196)
    (1.7586,0.7431)
    (1.8621,0.6695)
    (1.9655,0.5985)
    (2.0690,0.5299)
    (2.1724,0.4636)
    (2.2759,0.3994)
    (2.3793,0.3372)
    (2.4828,0.2769)
    (2.5862,0.2184)
    (2.6897,0.1615)
    (2.7931,0.1062)
    (2.8966,0.0524)
    (3.0000,0.0000)
};
\draw[black!30!white] plot coordinates {
    (0.0000,2.7726)
    (0.1034,2.5757)
    (0.2069,2.3965)
    (0.3103,2.2320)
    (0.4138,2.0800)
    (0.5172,1.9388)
    (0.6207,1.8069)
    (0.7241,1.6831)
    (0.8276,1.5666)
    (0.9310,1.4565)
    (1.0345,1.3521)
    (1.1379,1.2529)
    (1.2414,1.1584)
    (1.3448,1.0682)
    (1.4483,0.9818)
    (1.5517,0.8991)
    (1.6552,0.8196)
    (1.7586,0.7431)
    (1.8621,0.6695)
    (1.9655,0.5985)
    (2.0690,0.5299)
    (2.1724,0.4636)
    (2.2759,0.3994)
    (2.3793,0.3372)
    (2.4828,0.2769)
    (2.5862,0.2184)
    (2.6897,0.1615)
    (2.7931,0.1062)
    (2.8966,0.0524)
    (3.0000,0.0000)
};
\draw[black!30!white] plot coordinates {
    (0.0000,2.2045)
    (0.0866,2.0587)
    (0.1732,1.9241)
    (0.2597,1.7991)
    (0.3463,1.6825)
    (0.4329,1.5731)
    (0.5195,1.4701)
    (0.6060,1.3728)
    (0.6926,1.2806)
    (0.7792,1.1931)
    (0.8658,1.1097)
    (0.9524,1.0300)
    (1.0389,0.9539)
    (1.1255,0.8809)
    (1.2121,0.8108)
    (1.2987,0.7434)
    (1.3852,0.6785)
    (1.4718,0.6159)
    (1.5584,0.5555)
    (1.6450,0.4971)
    (1.7316,0.4405)
    (1.8181,0.3858)
    (1.9047,0.3326)
    (1.9913,0.2811)
    (2.0779,0.2310)
    (2.1644,0.1823)
    (2.2510,0.1349)
    (2.3376,0.0888)
    (2.4242,0.0438)
    (2.5107,0.0000)
};
\draw[black!30!white] plot coordinates {
    (0.0000,1.6363)
    (0.0686,1.5372)
    (0.1372,1.4442)
    (0.2058,1.3567)
    (0.2743,1.2740)
    (0.3429,1.1957)
    (0.4115,1.1212)
    (0.4801,1.0503)
    (0.5487,0.9826)
    (0.6173,0.9179)
    (0.6858,0.8558)
    (0.7544,0.7962)
    (0.8230,0.7389)
    (0.8916,0.6837)
    (0.9602,0.6305)
    (1.0288,0.5791)
    (1.0973,0.5294)
    (1.1659,0.4813)
    (1.2345,0.4347)
    (1.3031,0.3895)
    (1.3717,0.3457)
    (1.4403,0.3031)
    (1.5088,0.2617)
    (1.5774,0.2214)
    (1.6460,0.1821)
    (1.7146,0.1439)
    (1.7832,0.1066)
    (1.8518,0.0702)
    (1.9203,0.0347)
    (1.9889,0.0000)
};
\draw[black!30!white] plot coordinates {
    (0.0000,1.0682)
    (0.0489,1.0104)
    (0.0978,0.9553)
    (0.1468,0.9025)
    (0.1957,0.8520)
    (0.2446,0.8035)
    (0.2935,0.7569)
    (0.3424,0.7120)
    (0.3914,0.6687)
    (0.4403,0.6269)
    (0.4892,0.5865)
    (0.5381,0.5474)
    (0.5871,0.5096)
    (0.6360,0.4729)
    (0.6849,0.4372)
    (0.7338,0.4026)
    (0.7827,0.3690)
    (0.8317,0.3362)
    (0.8806,0.3043)
    (0.9295,0.2733)
    (0.9784,0.2430)
    (1.0273,0.2135)
    (1.0763,0.1846)
    (1.1252,0.1565)
    (1.1741,0.1289)
    (1.2230,0.1020)
    (1.2720,0.0757)
    (1.3209,0.0499)
    (1.3698,0.0247)
    (1.4187,0.0000)
};
\draw[black!30!white] plot coordinates {
    (0.0000,0.5000)
    (0.0263,0.4771)
    (0.0526,0.4548)
    (0.0790,0.4330)
    (0.1053,0.4118)
    (0.1316,0.3910)
    (0.1579,0.3707)
    (0.1842,0.3509)
    (0.2105,0.3316)
    (0.2369,0.3126)
    (0.2632,0.2940)
    (0.2895,0.2758)
    (0.3158,0.2580)
    (0.3421,0.2406)
    (0.3685,0.2235)
    (0.3948,0.2067)
    (0.4211,0.1902)
    (0.4474,0.1740)
    (0.4737,0.1581)
    (0.5000,0.1425)
    (0.5264,0.1272)
    (0.5527,0.1121)
    (0.5790,0.0973)
    (0.6053,0.0827)
    (0.6316,0.0684)
    (0.6580,0.0543)
    (0.6843,0.0404)
    (0.7106,0.0267)
    (0.7369,0.0133)
    (0.7632,0.0000)
};
\node[below] at (0.7632,0.0000) {$R_0$};
\draw (0.7632,-0.0500)--(0.7632,0.0500);
\node[below] at (3.0000,0.0000) {$R_1$};
\draw (3.0000,-0.0500)--(3.0000,0.0500);
\node[left] at (0.0000,0.5000) {$F_0$};
\draw (-0.0500,0.5000)--(0.0500,0.5000);
\node[left] at (0.0000,5.5452) {$F_1$};
\draw (-0.0500,5.5452)--(0.0500,5.5452);
\node[left] at (0.0000,2.7726) {$\frac{1}{\sigma} F_1$};
\draw (-0.0500,2.7726)--(0.0500,2.7726);



==> figures/hysteresis-profiles-incr.tikz <==

\draw[->] (0,0) -- (3.5000,0.0000) node[right] {$|x|$};
\draw[->] (0,0) -- (0,5.5452+.5) node[above] {$u$};
\draw[black] plot coordinates {
    (0.0000,0.5000)
    (0.0263,0.4771)
    (0.0526,0.4548)
    (0.0790,0.4330)
    (0.1053,0.4118)
    (0.1316,0.3910)
    (0.1579,0.3707)
    (0.1842,0.3509)
    (0.2105,0.3316)
    (0.2369,0.3126)
    (0.2632,0.2940)
    (0.2895,0.2758)
    (0.3158,0.2580)
    (0.3421,0.2406)
    (0.3685,0.2235)
    (0.3948,0.2067)
    (0.4211,0.1902)
    (0.4474,0.1740)
    (0.4737,0.1581)
    (0.5000,0.1425)
    (0.5264,0.1272)
    (0.5527,0.1121)
    (0.5790,0.0973)
    (0.6053,0.0827)
    (0.6316,0.0684)
    (0.6580,0.0543)
    (0.6843,0.0404)
    (0.7106,0.0267)
    (0.7369,0.0133)
    (0.7632,0.0000)
};
\draw[black] plot coordinates {
    (0.0000,0.6667)
    (0.0263,0.6361)
    (0.0526,0.6064)
    (0.0790,0.5773)
    (0.1053,0.5490)
    (0.1316,0.5213)
    (0.1579,0.4943)
    (0.1842,0.4679)
    (0.2105,0.4421)
    (0.2369,0.4168)
    (0.2632,0.3920)
    (0.2895,0.3678)
    (0.3158,0.3440)
    (0.3421,0.3208)
    (0.3685,0.2979)
    (0.3948,0.2755)
    (0.4211,0.2536)
    (0.4474,0.2320)
    (0.4737,0.2108)
    (0.5000,0.1900)
    (0.5264,0.1696)
    (0.5527,0.1495)
    (0.5790,0.1297)
    (0.6053,0.1103)
    (0.6316,0.0912)
    (0.6580,0.0724)
    (0.6843,0.0539)
    (0.7106,0.0356)
    (0.7369,0.0177)
    (0.7632,0.0000)
};
\draw[black] plot coordinates {
    (0.0000,1.0000)
    (0.0263,0.9542)
    (0.0526,0.9096)
    (0.0790,0.8660)
    (0.1053,0.8235)
    (0.1316,0.7820)
    (0.1579,0.7415)
    (0.1842,0.7019)
    (0.2105,0.6631)
    (0.2369,0.6252)
    (0.2632,0.5881)
    (0.2895,0.5517)
    (0.3158,0.5161)
    (0.3421,0.4812)
    (0.3685,0.4469)
    (0.3948,0.4133)
    (0.4211,0.3804)
    (0.4474,0.3480)
    (0.4737,0.3162)
    (0.5000,0.2850)
    (0.5264,0.2544)
    (0.5527,0.2242)
    (0.5790,0.1946)
    (0.6053,0.1654)
    (0.6316,0.1368)
    (0.6580,0.1085)
    (0.6843,0.0808)
    (0.7106,0.0534)
    (0.7369,0.0265)
    (0.7632,0.0000)
};
\draw[black] plot coordinates {
    (0.0000,1.0000)
    (0.0263,0.9542)
    (0.0526,0.9096)
    (0.0790,0.8660)
    (0.1053,0.8235)
    (0.1316,0.7820)
    (0.1579,0.7415)
    (0.1842,0.7019)
    (0.2105,0.6631)
    (0.2369,0.6252)
    (0.2632,0.5881)
    (0.2895,0.5517)
    (0.3158,0.5161)
    (0.3421,0.4812)
    (0.3685,0.4469)
    (0.3948,0.4133)
    (0.4211,0.3804)
    (0.4474,0.3480)
    (0.4737,0.3162)
    (0.5000,0.2850)
    (0.5264,0.2544)
    (0.5527,0.2242)
    (0.5790,0.1946)
    (0.6053,0.1654)
    (0.6316,0.1368)
    (0.6580,0.1085)
    (0.6843,0.0808)
    (0.7106,0.0534)
    (0.7369,0.0265)
    (0.7632,0.0000)
};
\draw[black] plot coordinates {
    (0.0000,2.1363)
    (0.0489,2.0208)
    (0.0978,1.9105)
    (0.1468,1.8051)
    (0.1957,1.7040)
    (0.2446,1.6070)
    (0.2935,1.5138)
    (0.3424,1.4240)
    (0.3914,1.3374)
    (0.4403,1.2538)
    (0.4892,1.1731)
    (0.5381,1.0949)
    (0.5871,1.0191)
    (0.6360,0.9457)
    (0.6849,0.8744)
    (0.7338,0.8052)
    (0.7827,0.7379)
    (0.8317,0.6724)
    (0.8806,0.6087)
    (0.9295,0.5466)
    (0.9784,0.4860)
    (1.0273,0.4269)
    (1.0763,0.3693)
    (1.1252,0.3129)
    (1.1741,0.2579)
    (1.2230,0.2041)
    (1.2720,0.1514)
    (1.3209,0.0999)
    (1.3698,0.0494)
    (1.4187,0.0000)
};
\draw[black] plot coordinates {
    (0.0000,3.2726)
    (0.0686,3.0743)
    (0.1372,2.8884)
    (0.2058,2.7134)
    (0.2743,2.5480)
    (0.3429,2.3913)
    (0.4115,2.2425)
    (0.4801,2.1006)
    (0.5487,1.9653)
    (0.6173,1.8357)
    (0.6858,1.7116)
    (0.7544,1.5924)
    (0.8230,1.4778)
    (0.8916,1.3674)
    (0.9602,1.2610)
    (1.0288,1.1582)
    (1.0973,1.0588)
    (1.1659,0.9626)
    (1.2345,0.8695)
    (1.3031,0.7791)
    (1.3717,0.6914)
    (1.4403,0.6062)
    (1.5088,0.5233)
    (1.5774,0.4427)
    (1.6460,0.3642)
    (1.7146,0.2878)
    (1.7832,0.2132)
    (1.8518,0.1404)
    (1.9203,0.0694)
    (1.9889,0.0000)
};
\draw[black] plot coordinates {
    (0.0000,4.4089)
    (0.0866,4.1174)
    (0.1732,3.8482)
    (0.2597,3.5983)
    (0.3463,3.3649)
    (0.4329,3.1461)
    (0.5195,2.9401)
    (0.6060,2.7456)
    (0.6926,2.5613)
    (0.7792,2.3861)
    (0.8658,2.2193)
    (0.9524,2.0601)
    (1.0389,1.9078)
    (1.1255,1.7618)
    (1.2121,1.6216)
    (1.2987,1.4868)
    (1.3852,1.3570)
    (1.4718,1.2318)
    (1.5584,1.1110)
    (1.6450,0.9941)
    (1.7316,0.8811)
    (1.8181,0.7715)
    (1.9047,0.6653)
    (1.9913,0.5622)
    (2.0779,0.4620)
    (2.1644,0.3646)
    (2.2510,0.2698)
    (2.3376,0.1776)
    (2.4242,0.0877)
    (2.5107,0.0000)
};
\draw[black] plot coordinates {
    (0.0000,5.5452)
    (0.1034,5.1514)
    (0.2069,4.7930)
    (0.3103,4.4640)
    (0.4138,4.1601)
    (0.5172,3.8776)
    (0.6207,3.6138)
    (0.7241,3.3663)
    (0.8276,3.1332)
    (0.9310,2.9130)
    (1.0345,2.7042)
    (1.1379,2.5058)
    (1.2414,2.3168)
    (1.3448,2.1363)
    (1.4483,1.9636)
    (1.5517,1.7981)
    (1.6552,1.6391)
    (1.7586,1.4863)
    (1.8621,1.3390)
    (1.9655,1.1970)
    (2.0690,1.0598)
    (2.1724,0.9272)
    (2.2759,0.7989)
    (2.3793,0.6745)
    (2.4828,0.5539)
    (2.5862,0.4368)
    (2.6897,0.3230)
    (2.7931,0.2124)
    (2.8966,0.1048)
    (3.0000,0.0000)
};
\node[below] at (0.7632,0.0000) {$R_0$};
\draw (0.7632,-0.0500)--(0.7632,0.0500);
\node[below] at (3.0000,0.0000) {$R_1$};
\draw (3.0000,-0.0500)--(3.0000,0.0500);
\node[left] at (0.0000,0.5000) {$F_0$};
\draw (-0.0500,0.5000)--(0.0500,0.5000);
\node[left] at (0.0000,1.0000) {$\sigma F_0$};
\draw (-0.0500,1.0000)--(0.0500,1.0000);
\node[left] at (0.0000,5.5452) {$F_1$};
\draw (-0.0500,5.5452)--(0.0500,5.5452);


